Scalable Range Locks for Scalable Address Spaces and Beyond

Range locks are a synchronization construct designed to provide concurrent access to multiple threads (or processes) to disjoint parts of a shared resource. Originally conceived in the file system context, range locks are gaining increasing interest in the Linux kernel community seeking to alleviate bottlenecks in the virtual memory management subsystem. The existing implementation of range locks in the kernel, however, uses an internal spin lock to protect the underlying tree structure that keeps track of acquired and requested ranges. This spin lock becomes a point of contention on its own when the range lock is frequently acquired. Furthermore, where and exactly how specific (refined) ranges can be locked remains an open question. In this paper, we make two independent, but related contributions. First, we propose an alternative approach for building range locks based on linked lists. The lists are easy to maintain in a lock-less fashion, and in fact, our range locks do not use any internal locks in the common case. Second, we show how the range of the lock can be refined in the mprotect operation through a speculative mechanism. This refinement, in turn, allows concurrent execution of mprotect operations on non-overlapping memory regions. We implement our new algorithms and demonstrate their effectiveness in user-space and kernel-space, achieving up to 9$\times$ speedup compared to the stock version of the Linux kernel. Beyond the virtual memory management subsystem, we discuss other applications of range locks in parallel software. As a concrete example, we show how range locks can be used to facilitate the design of scalable concurrent data structures, such as skip lists.

==> figures/evaluation/arr-bench/arr-bench-bench-1-range-255-find-100-absolute-perf.txt <==
,list-ex,list-rw,kernel-rw,lustre-ex,pnova-rw
1,0.204,0.204,0.204,0.204,0.124
2,0.373,0.381,0.393,0.316,0.188
4,0.646,0.732,0.703,0.181,0.241
8,0.716,1.272,0.694,0.109,0.267
10,0.698,1.502,0.521,0.106,0.269
20,0.513,2.108,0.297,0.020,0.237
30,0.457,2.189,0.296,0.020,0.254
40,0.409,2.077,0.286,0.020,0.231


==> figures/evaluation/arr-bench/arr-bench-bench-1-range-255-find-60-absolute-perf.txt <==
,list-ex,list-rw,kernel-rw,lustre-ex,pnova-rw
1,0.204,0.203,0.204,0.204,0.134
2,0.260,0.265,0.216,0.179,0.159
4,0.320,0.369,0.200,0.129,0.171
8,0.316,0.381,0.131,0.083,0.167
10,0.317,0.393,0.117,0.080,0.149
20,0.308,0.401,0.030,0.019,0.103
30,0.294,0.391,0.031,0.020,0.020
40,0.272,0.381,0.033,0.020,0.011


==> figures/evaluation/arr-bench/arr-bench-bench-1-range-255-find-80-absolute-perf.txt <==
,list-ex,list-rw,kernel-rw,lustre-ex,pnova-rw
1,0.204,0.204,0.204,0.204,0.129
2,0.262,0.272,0.250,0.191,0.162
4,0.329,0.411,0.298,0.149,0.186
8,0.331,0.483,0.246,0.090,0.194
10,0.339,0.525,0.190,0.086,0.179
20,0.339,0.573,0.119,0.019,0.122
30,0.319,0.567,0.046,0.020,0.028
40,0.293,0.560,0.046,0.020,0.015


==> figures/evaluation/arr-bench/arr-bench-bench-2-range-255-find-100-absolute-perf.txt <==
,list-ex,list-rw,kernel-rw,lustre-ex,pnova-rw
1,0.204,0.204,0.204,0.204,0.124
2,0.383,0.380,0.394,0.394,0.291
4,0.734,0.731,0.718,0.722,0.658
8,1.279,1.272,0.762,0.754,1.266
10,1.485,1.483,0.606,0.579,1.560
20,2.237,2.249,0.375,0.359,2.893
30,2.767,2.759,0.399,0.382,3.676
40,3.196,3.096,0.420,0.401,4.492


==> figures/evaluation/arr-bench/arr-bench-bench-2-range-255-find-60-absolute-perf.txt <==
,list-ex,list-rw,kernel-rw,lustre-ex,pnova-rw
1,0.204,0.203,0.204,0.204,0.134
2,0.381,0.378,0.391,0.391,0.309
4,0.726,0.725,0.711,0.716,0.676
8,1.274,1.257,0.743,0.745,1.295
10,1.480,1.471,0.595,0.576,1.585
20,2.262,2.254,0.374,0.353,2.952
30,2.806,2.776,0.399,0.377,3.729
40,3.219,3.235,0.416,0.393,4.524


==> figures/evaluation/arr-bench/arr-bench-bench-2-range-255-find-80-absolute-perf.txt <==
,list-ex,list-rw,kernel-rw,lustre-ex,pnova-rw
1,0.204,0.204,0.204,0.204,0.129
2,0.382,0.379,0.392,0.392,0.301
4,0.729,0.725,0.715,0.716,0.670
8,1.272,1.264,0.747,0.750,1.279
10,1.482,1.478,0.597,0.580,1.580
20,2.254,2.264,0.372,0.359,2.916
30,2.787,2.778,0.398,0.380,3.707
40,3.212,3.183,0.418,0.400,4.511


==> figures/evaluation/arr-bench/arr-bench-bench-3-range-255-find-100-absolute-perf.txt <==
,list-ex,list-rw,kernel-rw,lustre-ex,pnova-rw
1,0.207,0.206,0.207,0.206,0.170
2,0.381,0.384,0.398,0.364,0.307
4,0.697,0.735,0.715,0.280,0.493
8,0.954,1.284,0.681,0.157,0.574
10,0.949,1.508,0.522,0.139,0.581
20,0.747,2.279,0.300,0.047,0.539
30,0.652,2.761,0.304,0.028,0.580
40,0.604,3.186,0.300,0.027,0.542


==> figures/evaluation/arr-bench/arr-bench-bench-3-range-255-find-60-absolute-perf.txt <==
,list-ex,list-rw,kernel-rw,lustre-ex,pnova-rw
1,0.206,0.206,0.206,0.206,0.175
2,0.346,0.347,0.327,0.304,0.281
4,0.581,0.612,0.326,0.231,0.386
8,0.667,0.816,0.208,0.137,0.357
10,0.659,0.826,0.179,0.124,0.351
20,0.605,0.767,0.102,0.032,0.241
30,0.547,0.708,0.039,0.028,0.077
40,0.506,0.664,0.039,0.027,0.038


==> figures/evaluation/arr-bench/arr-bench-bench-3-range-255-find-80-absolute-perf.txt <==
,list-ex,list-rw,kernel-rw,lustre-ex,pnova-rw
1,0.206,0.206,0.206,0.206,0.172
2,0.347,0.350,0.342,0.306,0.281
4,0.585,0.641,0.451,0.244,0.415
8,0.684,0.961,0.319,0.149,0.412
10,0.686,1.036,0.270,0.128,0.403
20,0.630,1.033,0.148,0.032,0.269
30,0.574,0.955,0.058,0.028,0.158
40,0.525,0.889,0.055,0.027,0.078


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/hist-tput.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 8.099, 7.859, 8.182, 8.027, 8.153
  2 , 1.579, 1.600, 1.587, 1.599, 1.592
  4 , 0.808, 0.816, 0.817, 0.887, 0.821
  8 , 0.412, 0.450, 0.421, 0.452, 0.421
 16 , 0.219, 0.226, 0.228, 0.228, 0.223
 32 , 0.136, 0.185, 0.166, 0.148, 0.146
 36 , 0.138, 0.217, 0.164, 0.148, 0.144
 72 , 0.147, 0.419, 0.248, 0.176, 0.165
108 , 0.200, 0.577, 0.314, 0.237, 0.224
144 , 0.260, 0.807, 0.387, 0.335, 0.290


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/hist-tree-lock-wait-time.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.262, 0.288, 0.000, 0.000
  4 , 0.000, 0.304, 0.304, 0.000, 0.000
  8 , 0.000, 0.564, 0.484, 0.000, 0.000
 16 , 0.000, 1.214, 1.210, 0.000, 0.000
 32 , 0.000, 13.180, 6.962, 0.000, 0.000
 36 , 0.000, 29.512, 8.848, 0.000, 0.000
 72 , 0.000, 197.142, 90.574, 0.000, 0.000
108 , 0.000, 344.648, 164.356, 0.000, 0.000
144 , 0.000, 489.434, 254.598, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/hist-wait-times.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.476, 0.624, 0.482, 0.604
  2 , 15.156, 16.832, 16.902, 82.028, 15.554, 31.804, 0.670, 3.518, 0.668, 1.848
  4 , 20.282, 19.374, 22.758, 20.568, 33.454, 33.798, 0.726, 12.796, 0.714, 7.276
  8 , 38.028, 31.810, 43.940, 47.042, 46.690, 37.530, 0.876, 49.958, 0.844, 20.140
 16 , 62.992, 58.766, 94.618, 118.116, 90.540, 83.020, 1.154, 112.022, 1.070, 54.014
 32 , 154.560, 153.802, 531.708, 632.746, 399.806, 358.286, 2.894, 300.082, 2.642, 159.066
 36 , 154.902, 182.810, 658.174, 773.536, 248.966, 210.354, 3.308, 356.626, 3.120, 173.032
 72 , 332.228, 379.604, 956.020, 2012.334, 1334.740, 1271.976, 7.920, 3714.406, 7.260, 2450.928
108 , 344.664, 596.952, 985.826, 2879.586, 1888.564, 1724.162, 9.450, 6735.050, 8.414, 5464.034
144 , 503.428, 1002.530, 1613.064, 4511.850, 2504.074, 2469.374, 9.942, 11604.360, 8.458, 9180.734


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/kmeans-tput.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 6.109, 6.183, 6.149, 6.052, 6.082
  2 , 3.445, 3.290, 3.462, 3.133, 3.175
  4 , 1.851, 1.945, 1.890, 1.665, 1.742
  8 , 1.065, 1.102, 1.115, 1.047, 1.052
 16 , 0.847, 0.857, 0.840, 0.854, 0.868
 32 , 1.229, 1.163, 1.217, 1.246, 1.190
 36 , 1.168, 1.169, 1.202, 1.218, 1.182
 72 , 1.236, 1.289, 1.278, 1.239, 1.219
108 , 1.261, 1.580, 1.487, 1.246, 1.228
144 , 1.221, 1.527, 1.488, 1.228, 1.213


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/kmeans-tree-lock-wait-time.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.258, 0.258, 0.000, 0.000
  4 , 0.000, 0.300, 0.308, 0.000, 0.000
  8 , 0.000, 1.104, 1.424, 0.000, 0.000
 16 , 0.000, 8.416, 4.074, 0.000, 0.000
 32 , 0.000, 34.850, 26.158, 0.000, 0.000
 36 , 0.000, 46.894, 34.484, 0.000, 0.000
 72 , 0.000, 157.314, 136.468, 0.000, 0.000
108 , 0.000, 356.334, 246.166, 0.000, 0.000
144 , 0.000, 410.184, 270.460, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/kmeans-wait-times.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.456, 0.676, 0.452, 0.632
  2 , 33.046, 23.630, 34.374, 24.320, 33.152, 28.144, 0.450, 1.976, 0.442, 1.602
  4 , 49.124, 34.764, 58.686, 45.388, 42.442, 34.990, 0.462, 7.808, 0.450, 6.834
  8 , 48.916, 95.134, 49.896, 97.728, 35.672, 73.516, 0.466, 35.454, 0.452, 28.846
 16 , 65.402, 121.920, 251.674, 356.446, 72.944, 148.698, 0.460, 101.092, 0.466, 83.082
 32 , 186.672, 277.314, 622.180, 951.094, 294.028, 545.730, 0.522, 202.354, 0.538, 167.936
 36 , 290.748, 405.716, 574.962, 1216.062, 320.694, 614.858, 0.564, 241.602, 0.542, 198.702
 72 , 569.948, 957.606, 836.908, 2615.808, 910.990, 1907.268, 0.772, 416.640, 0.802, 342.740
108 , 520.438, 1743.114, 1243.432, 4599.824, 1230.038, 2906.892, 1.044, 699.328, 1.148, 576.978
144 , 1046.162, 2548.222, 1651.216, 6588.514, 1760.050, 4917.646, 1.264, 1138.192, 1.412, 962.388


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/linear_regression-tput.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 11.976, 11.573, 11.789, 11.725, 12.072
  2 , 2.172, 2.184, 2.163, 2.189, 2.203
  4 , 1.096, 1.126, 1.108, 1.122, 1.152
  8 , 0.567, 0.573, 0.568, 0.577, 0.577
 16 , 0.300, 0.303, 0.306, 0.305, 0.305
 32 , 0.184, 0.281, 0.216, 0.200, 0.195
 36 , 0.182, 0.295, 0.224, 0.197, 0.198
 72 , 0.182, 0.526, 0.307, 0.215, 0.213
108 , 0.200, 0.681, 0.365, 0.271, 0.278
144 , 0.227, 0.845, 0.445, 0.347, 0.350


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/linear_regression-tree-lock-wait-time.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.274, 0.276, 0.000, 0.000
  4 , 0.000, 0.310, 0.296, 0.000, 0.000
  8 , 0.000, 0.404, 0.370, 0.000, 0.000
 16 , 0.000, 0.548, 0.526, 0.000, 0.000
 32 , 0.000, 24.668, 7.366, 0.000, 0.000
 36 , 0.000, 32.470, 11.910, 0.000, 0.000
 72 , 0.000, 203.576, 89.236, 0.000, 0.000
108 , 0.000, 417.906, 150.866, 0.000, 0.000
144 , 0.000, 704.288, 254.182, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/linear_regression-wait-times.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.534, 0.598, 0.524, 0.568
  2 , 20.008, 21.846, 29.358, 19.302, 11.414, 26.974, 0.736, 1.822, 0.732, 1.340
  4 , 44.040, 38.046, 50.026, 44.516, 52.526, 51.736, 0.804, 7.198, 0.786, 5.846
  8 , 71.004, 62.450, 90.750, 83.810, 64.650, 63.010, 0.898, 27.232, 0.886, 21.668
 16 , 148.022, 122.068, 160.412, 172.930, 100.480, 101.364, 1.134, 82.936, 1.100, 65.792
 32 , 283.900, 310.458, 516.766, 652.958, 287.474, 302.666, 2.744, 221.510, 2.530, 191.968
 36 , 240.422, 295.560, 606.456, 739.996, 261.422, 275.000, 3.002, 205.830, 2.976, 202.950
 72 , 653.736, 1088.910, 1740.852, 2401.412, 1327.922, 1536.186, 6.904, 4743.596, 6.832, 4009.844
108 , 750.484, 1664.564, 2093.502, 4283.344, 1862.824, 2570.934, 7.814, 10608.486, 7.868, 8909.896
144 , 1428.934, 2382.828, 3465.166, 6113.214, 2555.476, 3632.050, 7.700, 16823.262, 8.126, 13862.216


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/matrix_mult-tput.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 33.532, 32.306, 32.377, 37.665, 40.066
  2 , 15.651, 15.610, 15.639, 19.030, 18.701
  4 , 7.753, 8.143, 8.154, 8.933, 9.361
  8 , 4.117, 4.001, 4.041, 4.747, 4.689
 16 , 2.073, 2.069, 2.003, 2.263, 2.296
 32 , 1.043, 1.079, 1.051, 1.213, 1.273
 36 , 0.919, 0.954, 0.918, 1.092, 1.119
 72 , 0.490, 0.504, 0.496, 0.557, 0.541
108 , 0.447, 0.467, 0.458, 0.531, 0.522
144 , 0.426, 0.462, 0.447, 0.472, 0.504


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/matrix_mult-tree-lock-wait-time.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.250, 0.286, 0.000, 0.000
  4 , 0.000, 0.586, 0.658, 0.000, 0.000
  8 , 0.000, 1.790, 1.578, 0.000, 0.000
 16 , 0.000, 6.578, 5.768, 0.000, 0.000
 32 , 0.000, 28.478, 20.376, 0.000, 0.000
 36 , 0.000, 23.692, 13.738, 0.000, 0.000
 72 , 0.000, 95.672, 69.544, 0.000, 0.000
108 , 0.000, 262.546, 180.526, 0.000, 0.000
144 , 0.000, 421.724, 274.512, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/matrix_mult-wait-times.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.464, 0.632, 0.456, 0.580
  2 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.470, 0.590, 0.462, 0.560
  4 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.474, 0.600, 0.474, 0.558
  8 , 0.000, 0.000, 3.652, 2.854, 3.222, 1.470, 0.506, 0.664, 0.508, 0.612
 16 , 8.060, 4.086, 12.138, 10.338, 8.172, 10.086, 0.544, 0.844, 0.538, 0.736
 32 , 13.678, 14.210, 7.996, 6.742, 15.068, 13.290, 0.756, 0.920, 0.770, 1.376
 36 , 16.212, 16.018, 20.114, 19.542, 21.776, 21.234, 0.792, 1.426, 0.796, 1.302
 72 , 21.968, 23.198, 21.548, 23.296, 21.138, 22.830, 1.430, 3.522, 1.368, 3.116
108 , 24.890, 26.020, 24.830, 25.480, 24.752, 25.956, 2.116, 4.128, 1.728, 3.144
144 , 25.114, 26.428, 27.160, 27.980, 23.084, 24.972, 2.518, 4.852, 2.332, 3.670


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/string_match-tput.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 3.906, 4.053, 3.894, 3.960, 4.004
  2 , 2.228, 2.300, 2.284, 2.078, 2.074
  4 , 2.228, 2.286, 2.303, 2.068, 2.049
  8 , 2.189, 2.260, 2.272, 2.092, 2.076
 16 , 2.162, 2.233, 2.206, 2.089, 2.073
 32 , 2.108, 2.132, 2.139, 2.105, 2.069
 36 , 2.080, 2.124, 2.112, 2.120, 2.076
 72 , 2.109, 2.148, 2.131, 2.127, 2.101
108 , 2.852, 2.973, 2.926, 2.824, 2.833
144 , 2.857, 2.966, 2.893, 2.865, 2.853


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/string_match-tree-lock-wait-time.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.308, 0.288, 0.000, 0.000
  4 , 0.000, 0.436, 0.434, 0.000, 0.000
  8 , 0.000, 2.522, 2.230, 0.000, 0.000
 16 , 0.000, 9.840, 7.718, 0.000, 0.000
 32 , 0.000, 30.690, 15.660, 0.000, 0.000
 36 , 0.000, 32.694, 17.782, 0.000, 0.000
 72 , 0.000, 55.196, 24.030, 0.000, 0.000
108 , 0.000, 145.212, 47.018, 0.000, 0.000
144 , 0.000, 204.032, 59.640, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/string_match-wait-times.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.480, 0.692, 0.476, 0.596
  2 , 30.192, 0.614, 27.142, 0.000, 27.746, 0.000, 0.474, 1.756, 0.472, 1.550
  4 , 41.574, 13.448, 37.342, 18.180, 40.582, 20.118, 0.474, 6.664, 0.466, 5.024
  8 , 61.108, 23.546, 48.712, 39.164, 51.670, 40.536, 0.478, 22.278, 0.472, 19.334
 16 , 104.368, 58.850, 88.194, 115.608, 102.134, 98.542, 0.498, 67.000, 0.484, 61.538
 32 , 146.120, 105.826, 213.016, 208.642, 180.198, 145.196, 0.510, 163.382, 0.504, 125.162
 36 , 162.322, 121.004, 230.704, 217.560, 223.012, 205.552, 0.540, 159.624, 0.512, 173.940
 72 , 346.876, 525.678, 559.138, 1007.414, 371.506, 455.434, 0.652, 335.138, 0.554, 301.340
108 , 417.736, 652.978, 765.438, 1247.922, 478.742, 707.716, 0.892, 585.624, 0.790, 477.702
144 , 536.576, 1048.212, 1157.724, 2347.100, 627.922, 937.784, 1.002, 983.838, 0.826, 865.378


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/wc-tput.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 22.966, 23.166, 23.231, 23.507, 23.823
  2 , 16.216, 16.415, 16.374, 16.372, 16.111
  4 , 10.585, 11.066, 10.402, 11.141, 9.747
  8 , 9.532, 12.419, 8.926, 10.288, 7.177
 16 , 14.154, 26.209, 15.457, 14.479, 7.554
 32 , 26.865, 192.452, 83.855, 21.252, 11.980
 36 , 32.553, 233.491, 121.113, 22.490, 12.887
 72 , 107.543, 935.983, 556.007, 32.578, 21.510
108 , 138.949, 1895.797, 1307.975, 49.185, 37.622
144 , 158.287, 3643.228, 2798.403, 61.322, 48.446


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/wc-tree-lock-wait-time.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.264, 0.270, 0.000, 0.000
  4 , 0.000, 0.574, 0.538, 0.000, 0.000
  8 , 0.000, 2.182, 2.204, 0.000, 0.000
 16 , 0.000, 8.060, 7.442, 0.000, 0.000
 32 , 0.000, 52.308, 44.704, 0.000, 0.000
 36 , 0.000, 63.944, 54.810, 0.000, 0.000
 72 , 0.000, 222.002, 176.754, 0.000, 0.000
108 , 0.000, 407.600, 316.954, 0.000, 0.000
144 , 0.000, 680.166, 534.268, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/wc-wait-times.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.568, 0.604, 0.570, 0.618
  2 , 7.242, 8.740, 5.596, 8.412, 10.718, 20.792, 1.498, 8.246, 0.796, 1.450
  4 , 12.064, 9.418, 13.912, 11.556, 14.288, 4.044, 3.796, 20.696, 0.918, 2.002
  8 , 23.668, 17.828, 31.162, 31.008, 19.028, 3.696, 7.436, 43.288, 0.982, 2.320
 16 , 56.820, 38.574, 85.110, 87.334, 22.872, 7.106, 13.776, 86.392, 1.112, 2.864
 32 , 143.634, 94.370, 810.960, 843.754, 45.552, 36.668, 22.506, 186.102, 4.072, 10.700
 36 , 202.188, 126.236, 912.480, 957.830, 50.040, 41.000, 24.552, 213.704, 4.568, 12.822
 72 , 1100.250, 742.546, 2589.144, 2893.212, 126.956, 105.112, 34.418, 408.962, 7.896, 41.436
108 , 1490.736, 1273.188, 3258.870, 4177.492, 219.032, 176.550, 38.744, 589.224, 6.864, 102.742
144 , 1901.392, 1639.982, 4576.694, 6038.634, 335.442, 260.160, 42.174, 825.864, 7.012, 181.572


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/wr-tput.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 27.095, 27.454, 27.361, 27.204, 27.362
  2 , 16.964, 17.794, 17.759, 17.463, 16.217
  4 , 11.254, 12.512, 10.521, 12.432, 9.499
  8 , 9.245, 13.113, 7.614, 10.261, 6.119
 16 , 9.640, 14.591, 6.917, 9.304, 4.244
 32 , 12.938, 72.860, 13.129, 10.678, 5.057
 36 , 16.286, 72.429, 13.386, 10.918, 5.074
 72 , 37.380, 109.785, 16.447, 12.587, 6.619
108 , 42.720, 195.427, 23.019, 15.807, 10.183
144 , 47.526, 153.210, 104.385, 18.484, 12.674


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/wr-tree-lock-wait-time.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.278, 0.290, 0.000, 0.000
  4 , 0.000, 0.414, 0.468, 0.000, 0.000
  8 , 0.000, 1.026, 1.722, 0.000, 0.000
 16 , 0.000, 3.084, 6.466, 0.000, 0.000
 32 , 0.000, 42.484, 33.220, 0.000, 0.000
 36 , 0.000, 44.388, 39.106, 0.000, 0.000
 72 , 0.000, 92.616, 96.402, 0.000, 0.000
108 , 0.000, 229.678, 165.028, 0.000, 0.000
144 , 0.000, 227.524, 292.024, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/wr-wait-times.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.488, 0.528, 0.488, 0.530
  2 , 6.448, 8.042, 6.622, 8.544, 14.542, 33.252, 1.648, 10.372, 0.778, 1.272
  4 , 11.840, 9.608, 13.864, 11.640, 17.974, 4.614, 4.268, 25.000, 0.966, 1.974
  8 , 24.326, 15.596, 38.676, 38.394, 21.570, 3.628, 8.414, 49.534, 1.170, 2.884
 16 , 64.800, 46.142, 93.566, 92.984, 25.710, 8.618, 14.620, 90.554, 1.284, 3.182
 32 , 146.698, 114.144, 726.416, 850.898, 52.528, 38.266, 26.970, 190.812, 5.272, 12.172
 36 , 211.772, 147.496, 842.724, 983.748, 58.636, 43.734, 29.556, 214.950, 5.462, 13.296
 72 , 1001.138, 758.324, 2364.342, 2803.790, 141.348, 99.244, 45.950, 403.446, 8.674, 37.948
108 , 1410.818, 1180.948, 2966.068, 3777.066, 250.904, 176.238, 51.266, 583.020, 7.610, 97.226
144 , 1855.178, 1559.554, 4689.162, 5721.114, 395.622, 260.090, 54.960, 818.864, 7.914, 159.680


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/wrmem_medium-tput.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 105.545, 107.617, 106.440, 109.989, 107.630
  2 , 55.816, 57.050, 56.772, 55.038, 54.907
  4 , 28.156, 29.635, 29.201, 28.938, 27.954
  8 , 14.761, 17.450, 15.916, 16.047, 14.195
 16 , 8.920, 13.158, 9.605, 9.982, 7.406
 32 , 8.161, 31.108, 12.854, 8.266, 4.496
 36 , 8.411, 36.498, 12.494, 8.261, 4.116
 72 , 20.354, 82.634, 17.764, 8.809, 2.953
108 , 28.467, 114.650, 23.661, 10.434, 2.595
144 , 26.515, 127.381, 25.953, 10.727, 2.630


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/wrmem_medium-tree-lock-wait-time.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 0.000, 0.198, 0.662, 0.000, 0.000
  2 , 0.000, 0.256, 0.250, 0.000, 0.000
  4 , 0.000, 0.436, 0.434, 0.000, 0.000
  8 , 0.000, 2.392, 2.060, 0.000, 0.000
 16 , 0.000, 6.916, 5.950, 0.000, 0.000
 32 , 0.000, 30.522, 30.950, 0.000, 0.000
 36 , 0.000, 36.096, 34.318, 0.000, 0.000
 72 , 0.000, 135.276, 101.212, 0.000, 0.000
108 , 0.000, 194.134, 168.060, 0.000, 0.000
144 , 0.000, 325.072, 243.832, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/wrmem_medium-wait-times.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 0.000, 0.000, 2.908, 2.400, 2.974, 1.972, 0.516, 0.642, 0.516, 0.652
  2 , 9.708, 10.442, 9.680, 10.802, 10.040, 14.176, 0.872, 33.710, 0.826, 27.270
  4 , 14.006, 10.438, 13.690, 10.942, 15.770, 11.358, 1.520, 60.674, 1.048, 27.996
  8 , 19.732, 14.296, 22.068, 22.522, 22.178, 6.108, 2.794, 88.826, 1.082, 8.586
 16 , 40.474, 32.796, 46.846, 60.734, 27.646, 6.648, 5.400, 138.304, 1.306, 6.142
 32 , 100.956, 79.948, 331.834, 568.270, 61.450, 34.962, 13.052, 241.188, 3.356, 12.278
 36 , 118.102, 95.138, 422.876, 702.222, 65.330, 39.636, 15.578, 274.804, 3.634, 13.518
 72 , 608.864, 453.660, 1676.196, 2253.116, 133.744, 107.978, 36.584, 485.088, 8.214, 32.204
108 , 1049.196, 739.562, 2804.024, 3489.400, 209.852, 177.976, 49.302, 672.482, 7.502, 28.834
144 , 1439.626, 980.416, 4290.130, 5438.352, 342.174, 256.850, 66.838, 936.638, 9.688, 56.300


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/wrmem_small-tput.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 6.548, 6.533, 6.599, 6.874, 6.899
  2 , 3.500, 3.590, 3.532, 3.616, 3.496
  4 , 1.896, 1.989, 1.844, 2.168, 1.816
  8 , 1.177, 1.466, 0.981, 1.505, 0.958
 16 , 0.971, 1.644, 0.671, 1.180, 0.535
 32 , 0.975, 6.042, 1.133, 1.083, 0.392
 36 , 1.036, 6.665, 1.286, 1.109, 0.366
 72 , 2.892, 10.090, 1.795, 1.167, 0.350
108 , 3.922, 26.023, 2.744, 1.802, 0.807
144 , 5.470, 193.583, 190.264, 3.011, 2.068


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/wrmem_small-tree-lock-wait-time.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.260, 0.270, 0.000, 0.000
  4 , 0.000, 0.508, 0.438, 0.000, 0.000
  8 , 0.000, 1.848, 1.424, 0.000, 0.000
 16 , 0.000, 4.554, 4.634, 0.000, 0.000
 32 , 0.000, 28.302, 29.848, 0.000, 0.000
 36 , 0.000, 33.166, 35.000, 0.000, 0.000
 72 , 0.000, 74.404, 97.526, 0.000, 0.000
108 , 0.000, 288.552, 165.630, 0.000, 0.000
144 , 0.000, 615.416, 595.624, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-debug/metis/wrmem_small-wait-times.txt <==
num-threads  ,stock,tree-full,tree-refined,list-full,list-refined
  1 , 0.000, 0.000, 6.428, 0.000, 0.000, 0.000, 0.498, 0.572, 0.506, 0.584
  2 , 8.482, 8.188, 8.626, 8.626, 9.642, 9.484, 1.284, 16.574, 0.894, 6.208
  4 , 12.584, 9.140, 13.056, 10.814, 14.218, 3.800, 2.830, 29.946, 0.982, 4.070
  8 , 20.518, 15.674, 25.138, 25.816, 17.444, 2.808, 6.666, 55.440, 1.086, 2.970
 16 , 48.534, 35.896, 64.888, 77.650, 22.070, 5.744, 12.962, 93.610, 1.166, 2.790
 32 , 111.420, 65.222, 642.090, 807.664, 50.048, 34.770, 24.550, 181.384, 3.292, 8.092
 36 , 138.352, 82.576, 775.106, 982.724, 61.534, 41.238, 28.074, 209.940, 3.790, 10.300
 72 , 848.438, 510.124, 2271.402, 2711.968, 181.478, 111.342, 51.092, 411.296, 8.780, 33.594
108 , 1196.576, 695.918, 2885.580, 3680.972, 354.838, 185.822, 61.962, 598.254, 8.412, 86.168
144 , 1535.882, 1004.916, 3628.410, 5366.912, 564.320, 284.334, 45.792, 827.670, 6.942, 133.980


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/hist-tput.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 13.956, 14.459, 11.816, 3.106
  2 , 1.517, 1.510, 1.518, 1.518
  4 , 0.776, 0.779, 0.776, 0.778
  8 , 0.399, 0.402, 0.395, 0.401
 16 , 0.213, 0.221, 0.211, 0.216
 32 , 0.144, 0.136, 0.127, 0.133
 36 , 0.126, 0.125, 0.129, 0.133
 72 , 0.110, 0.108, 0.108, 0.104
108 , 0.130, 0.131, 0.130, 0.128
144 , 0.152, 0.150, 0.152, 0.145


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/hist-tree-lock-wait-time.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/hist-wait-times.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/kmeans-tput.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 6.049, 6.114, 5.996, 6.094
  2 , 3.194, 3.132, 3.311, 3.152
  4 , 1.694, 1.709, 1.717, 1.745
  8 , 1.097, 1.102, 1.080, 1.071
 16 , 0.849, 0.872, 0.833, 0.842
 32 , 1.188, 1.243, 1.204, 1.264
 36 , 1.221, 1.255, 1.236, 1.253
 72 , 1.208, 1.195, 1.192, 1.214
108 , 1.170, 1.140, 1.173, 1.151
144 , 1.111, 1.119, 1.118, 1.107


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/kmeans-tree-lock-wait-time.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/kmeans-wait-times.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/linear_regression-tput.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 20.893, 20.991, 16.377, 18.359
  2 , 2.047, 2.078, 2.025, 2.069
  4 , 1.057, 1.084, 1.064, 1.064
  8 , 0.543, 0.536, 0.539, 0.533
 16 , 0.280, 0.284, 0.289, 0.284
 32 , 0.163, 0.171, 0.170, 0.168
 36 , 0.171, 0.167, 0.163, 0.170
 72 , 0.132, 0.133, 0.133, 0.132
108 , 0.153, 0.153, 0.155, 0.153
144 , 0.173, 0.171, 0.176, 0.173


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/linear_regression-tree-lock-wait-time.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/linear_regression-wait-times.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/matrix_mult-tput.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 39.767, 38.564, 38.184, 38.982
  2 , 18.941, 19.478, 18.453, 19.064
  4 , 9.566, 9.565, 9.192, 9.359
  8 , 4.761, 4.860, 4.562, 4.731
 16 , 2.361, 2.416, 2.329, 2.379
 32 , 1.242, 1.258, 1.220, 1.239
 36 , 1.130, 1.148, 1.082, 1.130
 72 , 0.550, 0.567, 0.540, 0.564
108 , 0.520, 0.532, 0.493, 0.518
144 , 0.481, 0.496, 0.440, 0.492


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/matrix_mult-tree-lock-wait-time.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/matrix_mult-wait-times.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/string_match-tput.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 6.113, 6.146, 5.171, 2.015
  2 , 2.013, 2.006, 2.013, 2.013
  4 , 2.021, 2.023, 2.012, 2.070
  8 , 2.031, 2.027, 2.032, 2.036
 16 , 2.037, 2.024, 2.028, 2.031
 32 , 2.042, 2.029, 2.031, 2.035
 36 , 2.027, 2.021, 2.027, 2.036
 72 , 2.031, 2.048, 2.036, 2.038
108 , 2.690, 2.688, 2.704, 2.688
144 , 2.716, 2.706, 2.720, 2.702


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/string_match-tree-lock-wait-time.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/string_match-wait-times.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/wc-tput.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 23.071, 23.003, 22.710, 22.784
  2 , 16.113, 16.025, 16.019, 15.801
  4 , 10.211, 10.191, 10.130, 9.147
  8 , 8.453, 8.444, 8.147, 6.294
 16 , 10.894, 10.912, 9.718, 6.048
 32 , 15.768, 15.895, 13.991, 9.367
 36 , 16.471, 16.333, 14.431, 9.754
 72 , 23.891, 23.967, 21.249, 14.960
108 , 34.649, 34.632, 30.492, 24.260
144 , 44.441, 43.658, 36.215, 30.735


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/wc-tree-lock-wait-time.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/wc-wait-times.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/wr-tput.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 26.215, 26.159, 26.209, 26.198
  2 , 15.927, 15.912, 15.958, 15.037
  4 , 10.709, 10.651, 10.542, 8.405
  8 , 8.301, 8.261, 7.937, 5.223
 16 , 7.113, 7.099, 6.422, 3.568
 32 , 8.025, 7.983, 6.911, 4.200
 36 , 8.012, 8.069, 6.897, 4.158
 72 , 9.216, 9.264, 7.597, 4.920
108 , 11.316, 11.271, 8.997, 6.739
144 , 13.535, 13.456, 10.160, 8.378


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/wr-tree-lock-wait-time.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/wr-wait-times.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/wrmem_medium-tput.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 104.730, 110.778, 107.877, 106.968
  2 , 52.550, 52.556, 52.762, 52.529
  4 , 27.126, 27.224, 27.118, 26.487
  8 , 14.790, 14.755, 14.632, 13.411
 16 , 8.721, 8.714, 8.373, 6.974
 32 , 6.626, 6.580, 5.899, 4.243
 36 , 6.426, 6.474, 5.788, 3.840
 72 , 6.605, 6.325, 5.184, 2.653
108 , 7.891, 7.768, 5.295, 2.211
144 , 8.655, 8.332, 4.739, 2.122


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/wrmem_medium-tree-lock-wait-time.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/wrmem_medium-wait-times.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/wrmem_small-tput.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 6.524, 6.552, 6.491, 6.495
  2 , 3.384, 3.445, 3.433, 3.337
  4 , 1.939, 1.941, 1.920, 1.706
  8 , 1.258, 1.260, 1.195, 0.880
 16 , 0.930, 0.932, 0.821, 0.486
 32 , 0.817, 0.824, 0.665, 0.352
 36 , 0.810, 0.810, 0.641, 0.333
 72 , 0.836, 0.841, 0.615, 0.297
108 , 1.301, 1.313, 0.927, 0.559
144 , 2.089, 2.094, 1.628, 1.330


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/wrmem_small-tree-lock-wait-time.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4-refi/metis/wrmem_small-wait-times.txt <==
num-threads  ,list-full,list-pf,list-mprotect,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4/metis/hist-tput.txt <==
num-threads  ,stock,tree-full,list-full,tree-refined,list-refined
  1 , 12.409, 9.030, 13.956, 9.526, 3.106
  2 , 1.512, 1.517, 1.517, 1.523, 1.518
  4 , 0.776, 0.775, 0.776, 0.776, 0.778
  8 , 0.427, 0.399, 0.399, 0.395, 0.401
 16 , 0.211, 0.220, 0.213, 0.217, 0.216
 32 , 0.138, 0.137, 0.144, 0.135, 0.133
 36 , 0.125, 0.137, 0.126, 0.127, 0.133
 72 , 0.113, 0.319, 0.110, 0.172, 0.104
108 , 0.140, 0.450, 0.130, 0.201, 0.128
144 , 0.170, 0.642, 0.152, 0.247, 0.145


==> figures/evaluation/kernel/ol-bur-x5-4/metis/hist-wait-times.txt <==
num-threads  ,stock,tree-full,list-full,tree-refined,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4/metis/kmeans-tput.txt <==
num-threads  ,stock,tree-full,list-full,tree-refined,list-refined
  1 , 6.147, 6.163, 6.049, 6.150, 6.094
  2 , 3.235, 3.292, 3.194, 3.219, 3.152
  4 , 1.838, 1.800, 1.694, 1.840, 1.745
  8 , 1.071, 1.143, 1.097, 1.050, 1.071
 16 , 0.849, 0.831, 0.849, 0.859, 0.842
 32 , 1.214, 1.181, 1.188, 1.220, 1.264
 36 , 1.159, 1.233, 1.221, 1.198, 1.253
 72 , 1.206, 1.283, 1.208, 1.277, 1.214
108 , 1.176, 1.378, 1.170, 1.339, 1.151
144 , 1.148, 1.659, 1.111, 1.445, 1.107


==> figures/evaluation/kernel/ol-bur-x5-4/metis/kmeans-wait-times.txt <==
num-threads  ,stock,tree-full,list-full,tree-refined,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4/metis/linear_regression-tput.txt <==
num-threads  ,stock,tree-full,list-full,tree-refined,list-refined
  1 , 22.117, 13.616, 20.893, 13.685, 18.359
  2 , 2.049, 2.076, 2.047, 2.061, 2.069
  4 , 1.057, 1.063, 1.057, 1.055, 1.064
  8 , 0.540, 0.541, 0.543, 0.538, 0.533
 16 , 0.281, 0.280, 0.280, 0.281, 0.284
 32 , 0.169, 0.180, 0.163, 0.170, 0.168
 36 , 0.162, 0.190, 0.171, 0.176, 0.170
 72 , 0.131, 0.406, 0.132, 0.205, 0.132
108 , 0.155, 0.537, 0.153, 0.242, 0.153
144 , 0.178, 0.686, 0.173, 0.280, 0.173


==> figures/evaluation/kernel/ol-bur-x5-4/metis/linear_regression-wait-times.txt <==
num-threads  ,stock,tree-full,list-full,tree-refined,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4/metis/matrix_mult-tput.txt <==
num-threads  ,stock,tree-full,list-full,tree-refined,list-refined
  1 , 32.138, 32.330, 39.767, 32.203, 38.982
  2 , 15.566, 15.546, 18.941, 15.595, 19.064
  4 , 8.151, 8.149, 9.566, 8.264, 9.359
  8 , 3.898, 3.880, 4.761, 3.935, 4.731
 16 , 2.060, 2.043, 2.361, 2.070, 2.379
 32 , 1.061, 1.031, 1.242, 1.056, 1.239
 36 , 0.955, 0.914, 1.130, 0.911, 1.130
 72 , 0.495, 0.493, 0.550, 0.496, 0.564
108 , 0.441, 0.459, 0.520, 0.454, 0.518
144 , 0.415, 0.450, 0.481, 0.433, 0.492


==> figures/evaluation/kernel/ol-bur-x5-4/metis/matrix_mult-wait-times.txt <==
num-threads  ,stock,tree-full,list-full,tree-refined,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4/metis/string_match-tput.txt <==
num-threads  ,stock,tree-full,list-full,tree-refined,list-refined
  1 , 6.541, 4.306, 6.113, 4.360, 2.015
  2 , 2.105, 2.104, 2.013, 2.137, 2.013
  4 , 2.075, 2.085, 2.021, 2.095, 2.070
  8 , 2.095, 2.080, 2.031, 2.095, 2.036
 16 , 2.060, 2.064, 2.037, 2.074, 2.031
 32 , 2.038, 2.028, 2.042, 2.024, 2.035
 36 , 2.042, 2.025, 2.027, 2.112, 2.036
 72 , 2.046, 2.068, 2.031, 2.041, 2.038
108 , 2.725, 2.755, 2.690, 2.718, 2.688
144 , 2.728, 2.804, 2.716, 2.748, 2.702


==> figures/evaluation/kernel/ol-bur-x5-4/metis/string_match-wait-times.txt <==
num-threads  ,stock,tree-full,list-full,tree-refined,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4/metis/wc-tput.txt <==
num-threads  ,stock,tree-full,list-full,tree-refined,list-refined
  1 , 22.947, 23.139, 23.071, 22.895, 22.784
  2 , 15.882, 15.914, 16.113, 15.952, 15.801
  4 , 9.582, 9.862, 10.211, 9.394, 9.147
  8 , 7.231, 8.598, 8.453, 7.129, 6.294
 16 , 9.109, 14.117, 10.894, 9.444, 6.048
 32 , 19.317, 128.455, 15.768, 59.669, 9.367
 36 , 20.459, 169.002, 16.471, 74.948, 9.754
 72 , 87.889, 736.822, 23.891, 403.465, 14.960
108 , 110.206, 1545.611, 34.649, 1131.974, 24.260
144 , 129.298, 3132.891, 44.441, 2079.827, 30.735


==> figures/evaluation/kernel/ol-bur-x5-4/metis/wc-wait-times.txt <==
num-threads  ,stock,tree-full,list-full,tree-refined,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4/metis/wr-tput.txt <==
num-threads  ,stock,tree-full,list-full,tree-refined,list-refined
  1 , 26.455, 26.442, 26.215, 26.323, 26.198
  2 , 15.418, 15.582, 15.927, 15.486, 15.037
  4 , 9.076, 9.646, 10.709, 8.826, 8.405
  8 , 6.901, 8.762, 8.301, 6.017, 5.223
 16 , 5.701, 9.407, 7.113, 5.065, 3.568
 32 , 8.220, 48.312, 8.025, 14.996, 4.200
 36 , 9.447, 52.559, 8.012, 14.088, 4.158
 72 , 24.749, 87.468, 9.216, 10.983, 4.920
108 , 27.879, 87.657, 11.316, 30.678, 6.739
144 , 34.381, 243.493, 13.535, 16.804, 8.378


==> figures/evaluation/kernel/ol-bur-x5-4/metis/wr-wait-times.txt <==
num-threads  ,stock,tree-full,list-full,tree-refined,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4/metis/wrmem_medium-tput.txt <==
num-threads  ,stock,tree-full,list-full,tree-refined,list-refined
  1 , 103.889, 102.856, 104.730, 106.578, 106.968
  2 , 53.497, 53.781, 52.550, 53.566, 52.529
  4 , 26.587, 27.264, 27.126, 27.095, 26.487
  8 , 13.663, 15.081, 14.790, 14.578, 13.411
 16 , 7.533, 10.268, 8.721, 7.997, 6.974
 32 , 6.146, 18.841, 6.626, 8.363, 4.243
 36 , 6.188, 25.615, 6.426, 7.963, 3.840
 72 , 12.068, 64.391, 6.605, 10.536, 2.653
108 , 20.176, 95.438, 7.891, 12.751, 2.211
144 , 19.204, 108.815, 8.655, 13.920, 2.122


==> figures/evaluation/kernel/ol-bur-x5-4/metis/wrmem_medium-wait-times.txt <==
num-threads  ,stock,tree-full,list-full,tree-refined,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/kernel/ol-bur-x5-4/metis/wrmem_small-tput.txt <==
num-threads  ,stock,tree-full,list-full,tree-refined,list-refined
  1 , 6.455, 6.409, 6.524, 6.523, 6.495
  2 , 3.334, 3.410, 3.384, 3.325, 3.337
  4 , 1.732, 1.777, 1.939, 1.697, 1.706
  8 , 0.957, 1.064, 1.258, 0.885, 0.880
 16 , 0.651, 0.931, 0.930, 0.546, 0.486
 32 , 0.636, 3.215, 0.817, 0.705, 0.352
 36 , 0.623, 5.202, 0.810, 0.714, 0.333
 72 , 1.478, 8.037, 0.836, 0.955, 0.297
108 , 2.309, 25.213, 1.301, 1.538, 0.559
144 , 4.952, 179.249, 2.089, 63.585, 1.330


==> figures/evaluation/kernel/ol-bur-x5-4/metis/wrmem_small-wait-times.txt <==
num-threads  ,stock,tree-full,list-full,tree-refined,list-refined
  1 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  2 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  4 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
  8 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 16 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 32 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 36 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
 72 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
108 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000
144 , 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000, 0.000


==> figures/evaluation/skiplist/skiplist-find-80-absolute-perf.txt <==
,orig,range-list,range-lustre
1,3.752,3.956,3.707
2,6.107,6.383,6.379
4,12.264,12.836,12.783
8,24.026,24.714,24.654
10,29.301,30.217,30.143
20,56.534,56.706,54.808
30,79.695,79.639,58.723
40,101.694,101.173,44.641

